Beyond Demographics: Aligning Role-playing LLM-based Agents Using Human Belief Networks

Creating human-like large language model (LLM) agents is crucial for faithful social simulation. Having LLMs role-play based on demographic information sometimes improves human likeness but often does not. This study assessed whether LLM alignment with human behavior can be improved by integrating information from empirically-derived human belief networks. Using data from a human survey, we estimated a belief network encompassing 64 topics loading on nine non-overlapping latent factors. We then seeded LLM-based agents with an opinion on one topic, and assessed the alignment of its expressed opinions on remaining test topics with corresponding human data. Role-playing based on demographic information alone did not align LLM and human opinions, but seeding the agent with a single belief greatly improved alignment for topics related in the belief network, and not for topics outside the network. These results suggest a novel path for human-LLM belief alignment in work seeking to simulate and understand patterns of belief distributions in society.

==> prompts/prompt_conclusion.txt <==
=============

Now, I want to write a conclusion section. Please summarize this paper with two paragraphs. 



==> prompts/prompt_ethics.txt <==
Now, I want to write the ethics section of my paper. 
=============
Key messages:
1. While the goal is to craft LLM agents that can role-play people with diverse opinions, some opinions may be inherently more harmful than others. For example, expressing misinformation about vaccines. It's important to understand this approach within the broader scope of studying group-level social phenomena. Simulating biased behavior in agents is not an endorsement of these biases, but a critical step in comprehensively understanding the dynamics of various undesired social issues, including misinformation spread, polarization, and echo chamber formation. Developing human-like LLM agents with resistant viewpoints is essential for devising strategies to address these social challenges.
2. In addition, we will release the code base exclusively for research purposes. 
3. Finally, since we are using OpenAI's API, we make sure that we comply with its intended use \footnote{\url{https://openai.com/policies/terms-of-use}}.
=============
Write one paragraph

==> prompts/prompt_figure_condition_agent_construction.txt <==
Here is my section for "LLM Agent Construction"


\subsection{LLM Agent Construction}
\label{sec:llm_agent_construction_icl}

For each human respondent $i$, we construct an LLM agent $i'$ as the ``digital twin'' of the respondent. We query the LLM agents about their opinions on the 64 topics in the Belief Survey. We explored the impact of integrating different components of respondent's information into the LLM agent construction. \textbf{1.~Demo Condition:} LLM agents were constructed using solely the demographic information of respondents, e.g., age, gender, education, race, state of residence, and political leaning. \textbf{2.~Demo+Train Condition:} In addition to demographic information, we incorporate respondents' Likert-scale opinions on the training topic ($x_{\text{train}}$) which belongs to the same topic category as the test topic ($x_{\text{test}})$. \textbf{3.~Demo+Augmented Train Condition:} We ``augment'' the Likert-scale response on the training topic by using a separate LLM to infer the rationale behind holding the specific opinion, conditioned on the respondent's background. We hypothesize that  detailed rationale will enhance the agent's ability to generalize opinions across related topics. \textbf{4.~Demo+Train+Query Condition:} This is the supervised baseline condition where we include the Likert-scale responses on both the training and the query topic in the agent construction. This provides the agent with direct access to the respondent's opinion on the query topic. This condition serves as an upper bound to evaluate whether the agent can replicate the given opinion when prompted. In addition to the four conditions in \Scref{sec:llm_agent_construction_icl}, we additionally add two baselines to facilitate comparisons. \textbf{5. None}: The LLM, without role-playing, is directly queried about its Likert-scale opinion on a given topic. \textbf{6. Demo+Train (outside category)}: Similar to \textbf{Demo+Train}, but instead of including the opinion on the training topic within the same category as the query topic, we include the training topic from another topic. This helps evaluate if the cross-topic generalizibility of opinion is bounded within the same topic category.


=======================

Now, I have a figure and I want to write a caption for it. In the figure, there are 5 subfigures. a) is the None condition, b) is the Demo condition, c) is the Demo+Train condition, d) is the Demo+Augmented Train condition, and e) is the Demo+Train+Query condition. Now, write a caption for this figure.

==> prompts/prompt_introduction.txt <==
Now, I want to write the introduction section.

Below are the key messages.

1. LLM agents have been used to simulate human-like society. For example, Park et al. (2023) devise LLM-based generative agents to engage in digital environments, demonstrating an ability to respond, plan, and remember in natural language. They exhibit complex social behaviors, such as organizing events. Additionally, Park et al. (2022) show that LLM-based agents are capable of generating social media posts indistinguishable from those written by humans.

2. However, studies also have found that they are not that human-like. For example, Chuang et al (2023) found that there is a strong inherent bias in LLM agents towards the model's inherent bias. This bias limits their utility for understanding resistance to consensus views on issues like climate change. Taubenfeld et al (2024) found similar limitations.

3. Therefore, this casts doubts on a very fundamental question. Can these LLM agents, when role-playing, indeed have "opinions" that align with human with different background? To answer this questions, it requres a dataset set that includes both peronsal information, the opinions, and the background of the person. One natural dataset to consider is opinion surveys. In a recent work, Sun et al. (2024) shows that through LLM role-playing only demographic information, they discovered that across 10 topics in the American National Election Studies (ANES), LLMs are only able to replicate one out of 10 topics, presumably due to inherent societal biases in the models. For example, on the topics related to race diversity and gender equality, the LLMs are determined to endorse the progressive views regardless of the demographic information they role-play. 

4. If demographic information alone is not sufficient, then what other information is needed to make the LLM agents more human-like? In the present study, we take insights from studies using factor analysis to understand the underlying structure (i.e., latent factors) of human opinions. We hypothesize that the LLM agents can be made more human-like by taking into account of the underlying structure of human opinions. For example, including the opinions on a specific topic may elicit shared representation for opinions that load on the same latent factor.

---------

Now, write the introduction section. Write only 3 paragraphs.



==> prompts/prompt_limitation.txt <==
Now, I want to write the limitation section. 
===============
Below are my key messages:
1. (paragraph 1) "The Scope of Topics": The present study focuses on 18 topics based on factor analysis result. They offer a simple belief network with two clearly separate clusters (Partisan and Ghost), and facilitate the evaluation of opinion generalization within and between clusters. While the topics about Partisan factor are of public interest, and topics about Ghost factor cover an orthogonal space, future studies will benefit from expanding the topic space.

2. (paragraph 2) "The Structure of the Belief Network": In the present study, the belief network is composed of two clearly seperate clusters revealed by factor analysis. Prvious studies have modeled belief network with more sophisticated structure, e.g., using Bayesian network \cite{powell2023modeling}, in which allows them to test precise predictions on interrelations between topics. Future studies may benefit from adopting such a model to test more precise predictions on the interrelations between topics.


3. (paragraph 3) "The Actions of the LLM Agents": In the present study, we only have the LLM agents report their opinions using Likert scale. While that facilitates direct comparison with human respondants' opinions, to emulate real-world application settings, future studies may benefit from incorporating more realistic actions of the LLM agents, e.g., have the LLM agents to write social media posts etc.

==> prompts/prompt_method_FA.txt <==

Now, I want to write the next subsection in the method section. 

The second subsection I want to write is "Factor Analysis on Belief Survey". You should include the use of formal notations.

Key messages.
1. Because the ultimate goal is to construct LLM agents that share the same opinion as the corresponding respondent on any given topic, we want to ensure that the LLM agents can hold beliefs on topics they have never “seen” before (i.e., not provided in the prompt).

2. To evaluate if opinions on topic can generalize to another topic, we conduct a factor analysis to discover the underlying latent factors. We first conduct PCA based on human responses on the belief survey and use varimax rotation for factor analysis to brings the loading matrix closer to such simple structure (as much as the data allow). Intuitively, this means  (a) any given variable has a high loading on a single factor but near-zero loadings on the remaining factors and if (b) any given factor is constituted by only a few variables with very high loadings on this factor while the remaining variables have near-zero loadings on this factor. If these conditions hold, the factor loading matrix is said to have "simple structure". This helps facilitates the interpretability of the FA solution. Without such rotation, the sub-space found with principal component analysis is expressed as a dense basis with many non-zero weights which makes it hard to interpret. We choose the number of factors by elbow method.

3. The FA yields a factor loading matrix, which encodes the loading between each of the 32 topics and the latent factors. We categorize the 32 topics based on the factor they have the highest factor loading on.

4. To evaluate if the opinions on one topic generalize to another topic, we partition the topics into train (x_{\text{train}}) and test set (x_{\text{test}}). With each factor category, we choose the topic with the highest loading on each latent factor as the train topic, and the rest belonging to the same category as the test topics.

5. Intuitively, by including the respondent’s opinion on train topic (o_{\text{train}}) in LLM agent construction, we want to test whether the agent holds opinion on test topics (o_{\text{train}}) aligned with the human respondent. The rationale is that including opinion a topic can elicit representation shared by other topics loading on the same latent factor.

----------------------------------

Write two paragraphs on this.


==> prompts/prompt_method_llm_agent_construction.txt <==

Now, I want to write the next subsection in the method section. 

The third subsection I want to write is "LLM Agent Construction".

Key messages.
1. To test the relative importance of demographics versus training topic opinion, we incrementally add in respondents’ information in LLM agent construction. We consider several conditions. 

In the first condition (“Demo”), we construct LLM agent using only demographic background. Foe instance, "You are role playing a real person. You are a Male. You are 68.0 years old. The highest education You have completed is Bachelor degree. Your race is White. Your household income is $60,000 - $79,999. The population of your city is 10,000 - 100,000 people. You would characterize you hometown as Suburban, and you are from the state of New Jersey. Your political leaning is Independent.". 

In the second condition (“Demo+Train”), we construct LLM agent using both the demographic background and the Likert-scale opinion on the training topic. For example, "You believe it is Probably False that States with stricter gun control laws have fewer gun deaths per capita. "

In the third condition (“Demo+Augmented Train"), we "augment" the Likert scale response on the training topic opinion The augmentation is done by prompting a seperate LLM to infer the rationale behind the Likert-scale response. For example, "I believe that the statement 'States with stricter gun control laws have more gun deaths per capita.' is probably false because it goes against what I have observed in my own state of Oregon. While Oregon does have some gun control laws in place, such as background checks for all firearm sales, we do not have some of the strictest gun control laws in the country. Despite this, Oregon has a lower rate of gun deaths per capita compared to states with much stricter gun control laws, such as California or New York. Additionally, I have seen studies that show a lack of correlation between the strictness of gun control laws and rates of gun deaths across different states. Therefore, I believe that the statement is not accurate and oversimplifies a complex issue.". We then use the inferred rationale as an additional input to the LLM agent. The intuition is that the augmentated opinion should better elicit the representation shared across topics within the same factor, and thereby enhance the generalizability of the opinions across topics. 

Finally, we add an additional supervised baseline (“Demo+Train+Query"), where we include the Likert-scale response on both the Likert-scale responses on training topic and the query topic. This is essentially feeding the LLM agent with the ground truth opinion on the query topic, and query the agent indeed holds the induced opinion when asked about their opinion on the query topic. This serves as our upper bound of the LLM agent performance.


----------------------------------

Write two paragraphs on this. You can add detailes (e.g., the verbatim prompt) in the appendix or footnotes, and only maintain a short description in the main text.


==> prompts/prompt_method_survey.txt <==
Ok, here is my current title

"LLM Agent Construction: Beyond Demographics through Infusing Topic-Specific Opinions for Human-Like Generalization"

-----

Now, I want to write the method section. 

The first subsection I want to write is "Belief Survey". You should include use formal notations.

Key messages.

1. The survey is composed of 532 crowdsourcers’ responses on a wide range of 32 topics (science, politics, history etc.) collected in 06/2018. The dataset 𝒟 includes tuples of the demographic of each person (d), the topic (x), and the opinion (o). The crowdsourcers are from the platform Prolific, and include a diverse background of people from the US.

2. The demographic background of each person (denoted as d) includes age, gender, education level, household income, the population of the city they live in, the State they live in, whether they live in urban or rural area, and their political leaning.

3. The survey includes a wide range of topics (denoted as x), including Science (e.g., “Human activity is causing the globe to warm.”), Supernatural (e.g.,  “No one is able to converse with the dead.”), 
Politics (e.g., “States with stricter gun control laws have more gun deaths per capita.”),  Economics (e.g., “The US unemployment rate in 2016 was lower than 40%.”), History (e.g., “President Roosevelt knew about the attack on Pearl Harbor ahead of time.”), Health (e.g., “Food dropped on the ground for less than five seconds can become contaminated.”), Religion (e.g., “Angels are not real.”). All these topics are from a previous study, which shows that people have divergent opinions on them. These questions all have corresponding “ground truths” based on scientific consensus.

4. For each topic, a respondent provides their opinion (denoted as o) on a 6-point Likert scale, ranging from 1 (Certainly false), 2 (Probably false), 3 (Lean false), 4 (Lean true), 5 (Probably true), 6 (Certainly true).

5. The demographic variables from the human survey are used to construct LLM agents, and their opinions on these topics can be compared against real human’s opinions. 



==> prompts/prompt_relalted_work_llm_opinion.txt <==
Now, I want to write a paragraph on Comparing LLM Agent's Opinions with Human.
Below are the 3 studies that I want to cite. I have also provided a brief summary of each study. 

======================

Argyle, L. P., Busby, E. C., Fulda, N., Gubler, J. R., Rytting, C., \& Wingate, D. (2023). Out of one, many: Using language models to simulate human samples. Political Analysis, 31(3), 337-351. \cite{argyle2023out}

Summary: They propose the idea of ``algorithmic fidelity'' (how human-like the LLM agents' ideas, attitudes are conditioned on the demographic subpolulation) and ``silicon sampling'' (use nationally representative sample to create backstories and use conditional generation to correct the model's inherent bias). The success of ``silicon sampling'' hinges on ``algorithmic fidelity''. They show that, using the American National Election Studies (ANES) dataset, when conditioned on personal backstories, the LLM agents predict 1) actual human respondents' voting behaviors in elections, 2) the words that people with different demographic background use to describe Democrats versus Republicans, 3)  the correspondence is robust across different subgroups and over elections that happen in different years. However, their interest is not about topic-specific opinion per se, so we didn't really know how well algorithmic fidelity generalize to other topics other than voting. In addition, because they weren't interested in topic-specific opinions, they therefore did not explore the role of belief network.

Sun, S., Lee, E., Nan, D., Zhao, X., Lee, W., Jansen, B. J., \& Kim, J. H. (2024). Random Silicon Sampling: Simulating Human Sub-Population Opinion Using a Large Language Model Based on Group-Level Demographic Information. arXiv preprint arXiv:2402.18144. \cite{sun2024random}

Summary:  They evaluate LLM agents' opinions across ten topics from the American National Election Studies (ANES) when role-playing human respondents' demographic information. They show that, out of the 10 topics, LLM agents only accurately reflect human opinions on one topic. Overall, the LLM agents tend to adopt progressive stances on issues like race diversity and gender equality regardless of the demographic background they role-play. 

Santurkar, S., Durmus, E., Ladhak, F., Lee, C., Liang, P., \& Hashimoto, T. (2023, July). Whose opinions do language models reflect?. In International Conference on Machine Learning (pp. 29971-30004). PMLR.

Summary:  

The group representativeness scores for all the base LMs share striking similarities— e.g., being most aligned with lower income, moderate, and Protestant or Roman Catholic groups. This might be because all these models were trained on snapshots of the internet—and thus mimic similar pools of human writers.

OpenAI instruct series models (text-*) are markedly different. The opinions reflected by these models align more with people who are liberal, high income, well-educated, and not religious or belong to religions other than Buddhists, Muslims, and Hindus. These groups line up with the demographics of the crowd-workers reported in OpenAI’s InstructGPT paper (Ouyang et al., 2022)—e.g., predominantly young Southeast Asian and White with a college degree.

A closer look at text-davinci-003’s opinion distribution provides some insight into why this might be the case. Specifically, it has an extremely sharp (and low entropy) opinion distribution for most questions (Appendix Figure 9)—it typically assigns > 0.99 probability to one of the options. its opinion distribution seems to converge to the modal views of liberals and moderates. the dominant approach of aligning LMs with RL based human-feedback not only skews the model’s opinions towards certain groups (liberals), but also pushes it to almost embody caricatures of those groups (e.g., 99\% approval of Joe Biden). A modal analysis of text-davinci-003 would conclude that the model is highly representative of Democrats, where in reality its representation collapses the diversity of opinions held by different democrats into a single, modal response.

Steering (by including personal information from the survey) does not solve opinion misalignment. Most LMs (with the exception of ada) do become somewhat more representative of a subpopulation poststeering. However, none of the disparities in group opinion alignment of an LM disappear after steering,

None of the models are perfectly consistent however, and even text-davinci-00{2,3} aligns with conservatives on topics like religion.

======================

In sum, all these studies show potential and limitations of LLM agents in reflecting human opinions. However, they didn't explore the potential of levaraging the idea of belief network.

Now, write two paragraphs on Comparing LLM Agent's Opinions with Human.

==> prompts/prompt_related_work_belief_network.txt <==
Now, I want to write a paragraph on "Belief Network"

======================

Turner-Zwinkels, F. M., & Brandt, M. J. (2022). Belief system networks can be used to predict where to expect dynamic constraint. Journal of Experimental Social Psychology, 100, 104279.

Summary: 

- This research presents evidence supporting the existence of a key pillar of belief system theory - dynamic constraint. We found that attitude change on a targeted attitude was transmitted to other non-targeted attitudes, across different domains. Attitude change of non-targeted attitudes not only generally followed the direction of attitude change in the targeted attitude (i.e., supporting increased or reduced spending on terrorism versus bank regulations), but the attitudes that were closest to the targeted attitude generally changed the most strongly. This shows that understanding the structure of the belief system can help to better understand and predict patterns of dynamic constraint.    

- We test if a change in an attitude affects other related attitudes (i.e., dynamic constraint), a core prediction of belief systems theory. We use psychological network methods to represent the belief system and make preregistered predictions about which attitudes should change and to what extent. We collected data in two longitudinal experiments (N = 3004; N = 2999) and three pilot studies (combined N = 2788) from community samples of US Americans. We use data from T1 as pretest measures of attitudes and to estimate the structure of the sample’s belief system from which to generate and preregister predictions. At T2 participants were randomly assigned to one of three conditions: a control condition (no manipulation), a terrorism attitude manipulation (Study 1), a crime attitude manipulation (Study 2) attitude manipulation, or a banking attitude manipulation (Studies 1 & 2). We successfully manipulated the targeted attitude and also observed changes in non-targeted attitudes in the belief system. Multilevel models provided evidence that changes in non-targeted attitudes were moderated by their distance from the targeted attitude within the belief system: Non-targeted attitudes closer to the experimentally targeted attitude typically changed more. Changes in non-targeted attitudes were generally related to (and mediated by) changes in the targeted attitude. We discuss the implications of our findings for belief systems theory and the value of network methods in studying attitude change.
    
- dynamic constraint is the diffusion of attitude change throughout the belief system. As such, dynamic constraint concerns the maintenance of consistency, logic, and order within a changing belief system. The idea is that if an individual has a disposition towards continuity and consistency within their belief system, then a sufficient change in one attitude should have implications for the other attitudes it is connected to. If, for example, an individual were to change their attitude from anti- to pro-female empowerment, they may also feel the need to change their attitude from pro-life to pro-choice to reduce perceived inconsistency between these attitudes.

Powell, D., Weisman, K., & Markman, E. M. (2023). Modeling and leveraging intuitive theories to improve vaccine attitudes. Journal of Experimental Psychology: General, 152(5), 1379.

Summary:  

- Quine argued that all of one’s beliefs are intertwined in a “web of belief” (Quine, 1951; Quine & Ullian, 1978)—an apt metaphor for intuitive theories. Intuitive theories consist of relations between beliefs that specify how states of affairs causally, logically, or otherwise interconnect with one another. Specifically, we consider intuitive theories to be generative mental models that entail probabilistic dependencies among possible states of affairs. When two beliefs are related by an intuitive theory, evidence directly affecting one of those beliefs will also affect the other in accordance with their relationship in the intuitive theory (e.g., evidence for B will increase credence in A, and vice versa). This is a clear and direct consequence of the laws of probability and Bayes’ rule (Bayesian Networks).
    
- Across five studies, we examined how understanding people’s intuitive theories surrounding vaccination decisions could help us formulate educational interventions that would counteract misconceptions about vaccine safety and encourage vaccination. We identified 14 beliefs related to vaccination decisions and captured the relationships among these beliefs in a generative probabilistic cognitive model. Using this model we were able to predict how these beliefs would be affected by controlled educational interventions.
Santurkar, S., Durmus, E., Ladhak, F., Lee, C., Liang, P., \& Hashimoto, T. (2023, July). Whose opinions do language models reflect?. In International Conference on Machine Learning (pp. 29971-30004). PMLR.


======================

In sum, these studies show that, for human's cognition, opinions on different topics are interrelated, and cab be described by a "belief network". The change in opinions on one topic will have spillover effect on opinions on related topics because of the dynamic constraint. In the present study, we want to see if we can levarage the belief network estimated from human to construct LLM agents that are better at reflecting human opinions.

======================


Now, write the paragraph on "Belief Network".

==> prompts/prompt_result_FA.txt <==
Now, I want to write the result section.

Firstly, I want to work on the subsection "Factor Analysis on Belief Survey Reveals Topic Category".


Here are the key messages.

1. The FA reveals 9 latent factors. With manual inspection, we assign the following labels to each of the topic: Ghost, Psychics, Religion, Trump, Partisan, Economic, LowInfo, Health, Conspiracy.

2. Below are the descriptions of each factor. Ghosts: Soul walking, ghosts, talking to the dead, past lives, auras, and so on.  
Psychics: Telekinesis, mind control, mind reading, psychokinesis, and so on.  
Religion: God, prayer, miracles, angels etc.  
Trump: All incorrect beliefs espoused by Trump, plus Holocaust denial and some partisan political issues  
Partisan: Partisan political issues (gun control, deficit, unions, death penalty) + global warming  
Economic: Taxes, bailout, Gold Standard--also gets loadings from false beliefs about deportation  
LowInfo: False beliefs about the age of the earth, crime rates, refugees, and relative income of public/private workers  
Health: Organic foods, cleansing, fasting  
Conspiracy: JFK, vaccinations, Pearl Harbor, twin-tower truthers and (down lower) moon landing  

3. Here Red indicates questions that load highly on a factor in one direction, gray indicates near 0 loading, and blue indicates loading in the **opposite** direction. Red blocks indicate questions where patterns of beliefs correlate--if you believe one incorrect thing in the cluster, you are more likely to believe the others. 

-----------

Now, write one paragraph.


====================================
====================================

Below is my current draft.


\paragraph{Factor Analysis on Belief Survey Reveals Topic Category}

Figure~\ref{fig:fa_loading_matrix} shows the factor loading matrix. The factor analysis reveals nine latent factors. The red blocks highlight strong correlations among beliefs within each factor, indicating that accepting one misconception in a cluster often predicts belief in other misconceptions within the same cluster. We assign the name of each factor through manual inspection: Ghosts (talking to the dead, soul walking etc.), Psychics (telekinesis, mind reading etc.), Religion (God, prayer, and miracles etc.), Trump (information spread by Trump), Partisan (partisan political issues like gun control), Economic (taxes, bailouts etc.), LowInfo (the age of the earth, crime rates etc.), Health (organic foods, cleansing practices etc.), and Conspiracy (vaccinations, the moon landing etc.). 

---------------

Now, I want to add new information.

Key messages:

1. The name of the factor is also used for the name of the topic category. For example, the topic about talking to the dead belongs to the Ghosts category because across all factors, it has a high loading on the Ghosts factor.

2. For the present study, we focus only on the Ghost factor (color coded as green) and the Partisan factor (color coded as violet) because Ghost explains the most variance in the data and Partisan factor is of general interest and also has the least correlation with Ghost factor. This includes 12 topics in the Ghost category and 6 topics in the Partisan category.

---------------

Now, write the new paragraph.

==> prompts/prompt_result_steerability.txt <==
Now, I want to write a new paragraph on "\paragraph{Steerability Varies by Topics}"

===============

Key messages:

1. Different topics have different steerability. For example, the topic about death penalty "States that have the death penalty have higher rates of violent crime on average. ", the correlation is low between human respondants and the LLM agents even under the supervised baseline ("Demo+Train+Query" condition). The LLM agents tend to deny the statement regardless of the personas. This may due to the strong model inherent bias regarding this topic.  

2. This highlight the room for improvement in the model's steerability in future work.



==> prompts/prompt_result_training_topic.txt <==
Now, I want to write a subsection on "Training Topic Opinion is Necessary to Align LLM Agents with Human Respondent".

Below are the key messages:

1. As shown in Table~\ref{tab:result_llm_vs_human_mistral}, merely including demographic information from the human respondent in the training data (the "Demo" condition) do not improve the alignment between LLM agents and human respondents. In many topics, the LLM agents' responses are constant, e.g., always say that "After someone has died it is not possible to see his or her ghost." is probably false regardless of the personas. In such case, the Kendall's Tau is not defined and is denoted as NA. However, after incorporating the human respondent's opinion on the training topic (the "Demo+Train" condition), the LLM agents' responses are more aligned with the human respondents.

==> prompts/prompt_scree_plot.txt <==
Now, I want to write a section in the appendix about deciding the number of factors to retain in the EFA.
Below are the key messages.

1. To decide the number of factors to retain in our factor analysis, we visualize the scree plot (Figure~\ref{fig:fa_scree_plot}) and look for the point where the slope of the curve changes the most. This point is called the elbow point. We see that the explained variance of the factors plateaus around 9 factors. Therefore, we decide to retain 9 factors.

-----

Now, write a short paragraph on this.

==> prompts/prompt_setting_metrics.txt <==
Now, I want to write a subsection on Evaluation Metrics.

Below are the key messages.

1. To assess how "human-like" these LLM agents are, we measure the distance between the Liker-scale opinions of the human respondants and the LLM agents. For each topic 1 \leq j \leq 32 in the Belief Survey, we compute the Kendall's Tau coefficient between the opinions of human respondants and LLM agents. Formally, for each topic j, each human respondant i has opinion $o_{i,j}$ and each corresponding LLM agent i' has opinion $o_{i',j}$. The Kendall's Tau coefficient is defined as Tau_j = Kendal Tau(o_{i,j},o_{i',j}).

2. Mention in the footnote that we choose Kendall rank correlation coefficient as opposed to Spearman's  rank correlation coefficientbecause it is robust to ties.

3. Mention that Kendall's Tau coefficient ranges from -1 to 1, where 1 indicates perfect agreement between human and LLM agents, -1 indicates perfect disagreement, and 0 indicates no correlation.

--------

Now, write the subsection with 1 paragraphs.


=======================================
=======================================


Here is my current draft for this subsection.

---------------------------

\subsection{Evaluation Metrics}

To evaluate the "human-likeness" of the LLM agents' opinions, we measure the correlation between the Likert-scale opinions of human respondents and those generated by the LLM agents. For each topic $1 \leq j \leq 32$ in the survey, we compute the Kendall's Tau coefficient, $ \tau_j $, between the opinions of human respondents ($o_{i,j}$) and the opinions generated by the corresponding LLM agents ($o_{i',j}$). \footnote{Kendall's rank correlation coefficient is preferred over Spearman's rank correlation coefficient due to its robustness to ties.}. The coefficient $ \tau_j $ ranges from -1 to 1, where 1 indicates perfect agreement, -1 indicates perfect disagreement, and 0 indicates no correlation.

---------------------------

Now, I want to add a new paragraph.
1. Mention that for a fair comparison across conditions, we focus on the Kendall's Tau on the topics in the test set only.

2. To facilitates comparison, we also derive a factor-wise Kendall's Tau coefficient, which is computed based on the opinions across all topics  in the test set within the same factor category.

==> prompts/prompt_title.txt <==
I am writing a paper for the ACL conference.

The topic is about constructing human-like LLM agents, that share similar opinions on a wide variety topics given the personal background (e.g., demographics). The ultimate objective is to have these LLM agents learn the conditional probability of the opinion on a specific topic given the personal background, and the LLM agents should be able to generalise to unseen new topics. In this study, we found that when incorporating the opinions on specific topics in LLM agent's persona, the agent is able to have human-like opinion on topics that share the same latent factor. However, only only having the demographics variable and the political leaning, the LLM agents are not able to align with human's opinion.

---------
Now, I want to come up with a title for the paper.

Here is one candidate: 

Towards Human-Aligned LLM Agents: Human-grounded opinion generalize to unseen topic
